Micro and Macro Level Graph Modeling for Graph Variational Auto-Encoders

Generative models for graph data are an important research topic in machine learning. Graph data comprise two levels that are typically analyzed separately: node-level properties such as the existence of a link between a pair of nodes, and global aggregate graph-level statistics, such as motif counts. This paper proposes a new multi-level framework that jointly models node-level properties and graph-level statistics, as mutually reinforcing sources of information. We introduce a new micro-macro training objective for graph generation that combines node-level and graph-level losses. We utilize the micro-macro objective to improve graph generation with a GraphVAE, a well-established model based on graph-level latent variables, that provides fast training and generation time for medium-sized graphs. Our experiments show that adding micro-macro modeling to the GraphVAE model improves graph quality scores up to 2 orders of magnitude on five benchmark datasets, while maintaining the GraphVAE generation speed advantage.

==> notation.tgn.txt <==
{"rows_views":[[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}]],"model":{"rows":[[{"value":"Notation","cspan":1,"rspan":1,"markup":[0,8]},{"value":"Description","cspan":1,"rspan":1,"markup":[0,11]}],[{"value":"$a, \\vec{a}, \\vec{A}$","cspan":1,"rspan":1,"markup":[0,21]},{"value":"Scalar, vector, matrix","cspan":1,"rspan":1,"markup":[1,22]}],[{"value":"$\\numnodes$","cspan":1,"rspan":1,"markup":[1,11]},{"value":"Number of nodes in graph","cspan":1,"rspan":1,"markup":[1,24]}],[{"value":"$\\unode \\in \\integers$","cspan":1,"rspan":1,"markup":[1,22]},{"value":"Node (index)","cspan":1,"rspan":1,"markup":[1,12]}],[{"value":"$\\nattributes{\\unode}$","cspan":1,"rspan":1,"markup":[1,22]},{"value":"(Attribute) vector of node $\\unode$","cspan":1,"rspan":1,"markup":[1,35]}],[{"value":"$\\eattributes{\\unode}{\\vnode}$","cspan":1,"rspan":1,"markup":[1,30]},{"value":"(Attribute) vector of edge from $\\unode$ to $\\vnode$","cspan":1,"rspan":1,"markup":[1,52]}],[{"value":"$\\xinstance = \\langle (\\nattributes_{\\unode}),(\\eattributes_{\\unode}{\\vnode)}\\rangle$","cspan":1,"rspan":1,"markup":[1,85]},{"value":"attributed graph","cspan":1,"rspan":1,"markup":[1,16]}],[{"value":"$\\Xvariable$","cspan":1,"rspan":1,"markup":[1,12]},{"value":"Random variable with realizations $\\xinstance^{\\numnodes}$","cspan":1,"rspan":1,"markup":[1,58]}]]},"theme":null,"fixed_layout":false,"markup":{"instances":[{},{"style":{}}]},"options":{"table_caption":"","table_label":"tab:my-table"}}
